The Space Density of Post-Period Minimum Cataclysmic Variables

Binary evolution theory predicts that accreting white dwarfs with sub-stellar companions dominate the Galactic population of cataclysmic variables (CVs). In order to test these predictions, it is necessary to identify these systems, which may be difficult if the signatures of accretion become too weak to be detected. The only chance to identify such "dead" CVs is by exploiting their close binary nature. We have therefore searched the Sloan Digital Sky Survey (SDSS) Stripe 82 area for apparently isolated white dwarfs that undergo eclipses by a dark companion. We found no such eclipses in either the SDSS or Palomar Transient Factory data sets among our sample of 2264 photometrically selected white dwarf candidates within Stripe 82. This null result allows us to set a firm upper limit on the space density, $\rho_0$, of dead CVs. In order to determine this limit, we have used Monte-Carlo simulations to fold our selection criteria through a simple model of the Galactic CV distribution. Assuming a $T_{WD}=7,500$ K, the resulting 2$\sigma$ limit on the space density of dead CVs is $\rho_0 \lesssim 2 \times 10^{-5}$ pc$^{-3}$, where $T_{WD}$ is the typical effective temperature of the white dwarf in such systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
